Lossy Compression with Distortion Constrained Optimization

When training end-to-end learned models for lossy compression, one has to balance the rate and distortion losses. This is typically done by manually setting a tradeoff parameter $\beta$, an approach called $\beta$-VAE. Using this approach it is difficult to target a specific rate or distortion value, because the result can be very sensitive to $\beta$, and the appropriate value for $\beta$ depends on the model and problem setup. As a result, model comparison requires extensive per-model $\beta$-tuning, and producing a whole rate-distortion curve (by varying $\beta$) for each model to be compared. We argue that the constrained optimization method of Rezende and Viola, 2018 is a lot more appropriate for training lossy compression models because it allows us to obtain the best possible rate subject to a distortion constraint. This enables pointwise model comparisons, by training two models with the same distortion target and comparing their rate. We show that the method does manage to satisfy the constraint on a realistic image compression task, outperforms a constrained optimization method based on a hinge-loss, and is more practical to use for model selection than a $\beta$-VAE.

==> results/fig_1a.csv <==
optimization,hinge_lambda,mse_target,train_bpp,train_mse
D_constrained,,300.0,0.08064715564250946,300.01431150594726
D_constrained,,200.0,0.1459888219833374,200.02508454490453
D_constrained,,150.0,0.2181260734796524,150.02950211637653
D_constrained,,125.0,0.2733878791332245,125.02006838622037
D_constrained,,100.0,0.35214129090309143,100.01933247840498
D_constrained,,80.0,0.4893316924571991,80.00608989677858
D_constrained,,70.0,0.6346668601036072,69.96237606508657
D_constrained,,65.0,0.8352689146995544,64.96535979676992
D_constrained,,60.0,0.9649100303649902,63.9345732255606
hinge,0.1,300.0,0.031702592968940735,548.8931186730042
hinge,0.1,200.0,0.045628830790519714,462.35385899199173
hinge,0.1,150.0,0.059852421283721924,395.5081647494808
hinge,0.1,125.0,0.07165594398975372,357.1053942083381
hinge,0.1,100.0,0.08372849225997925,331.0722744790837
hinge,0.1,80.0,0.09190626442432404,300.8365850080736
hinge,0.1,60.0,0.1057620644569397,272.6186692016199
hinge,0.1,65.0,0.11197036504745483,269.8075087973848
hinge,1.0,300.0,0.10025685280561447,292.61391054606065
hinge,1.0,200.0,0.166452094912529,199.72065319307148
hinge,1.0,150.0,0.2280317097902298,158.9707272243686
hinge,1.0,125.0,0.2827173173427582,130.35810136352666
hinge,1.0,100.0,0.35728421807289124,107.81498852593359
hinge,1.0,80.0,0.4331596791744232,92.90832146652974
hinge,1.0,70.0,0.46383029222488403,87.21629696083255
hinge,1.0,65.0,0.49261775612831116,84.36191239161417
hinge,1.0,60.0,0.5101950168609619,80.71998505038209
hinge,10.0,300.0,0.12033452093601227,260.42933355784044
hinge,10.0,200.0,0.21202261745929718,182.173050212441
hinge,10.0,150.0,0.30830585956573486,138.0063713353593
hinge,10.0,125.0,0.3818320333957672,115.97393194679171
hinge,10.0,100.0,0.47832003235816956,93.67049748252612
hinge,10.0,80.0,0.6082053780555725,77.18904010544065
hinge,10.0,70.0,0.7029152512550354,70.00890070921741
hinge,10.0,65.0,0.7686440348625183,67.66202536819037
hinge,10.0,60.0,0.8178021907806396,66.4734365302138
hinge,100.0,300.0,0.2283739298582077,220.56974968872964
hinge,100.0,200.0,0.3555866777896881,151.88365982612595
hinge,100.0,150.0,0.45019206404685974,117.09693511656951
hinge,100.0,125.0,0.522284209728241,100.32557303784415
hinge,100.0,100.0,0.6471192836761475,81.9256213173503
hinge,100.0,80.0,0.8338686227798462,67.61483457230497
hinge,100.0,70.0,0.9031397700309753,65.73814125149511
hinge,100.0,65.0,0.9257825016975403,64.34834430401679
hinge,100.0,60.0,0.9486144185066223,65.20114723825827


==> results/fig_1b.csv <==
optimization,mse_target,beta,train_bpp,train_mse
D_constrained,278.758105,,0.08854825049638748,278.76594787230715
D_constrained,234.0,,0.11518114060163498,234.00282093789428
D_constrained,136.435343,,0.2450135052204132,136.4304228220135
D_constrained,128.354589,,0.2662201523780823,128.35318139987066
D_constrained,90.762026,,0.40808388590812683,90.76138249074575
D_constrained,72.164212,,0.590449869632721,72.16999540978577
D_constrained,64.799867,,0.9507308602333069,64.28915520664304
D_constrained,64.932983,,0.9667192101478577,64.97198346478399
beta_VAE,,750.0,0.08905410766601562,278.7581054493785
beta_VAE,,500.0,0.12082522362470627,233.54182878392749
beta_VAE,,250.0,0.23797354102134705,136.43534326110967
beta_VAE,,200.0,0.2633078992366791,128.3545894024428
beta_VAE,,100.0,0.405210018157959,90.7620259327814
beta_VAE,,50.0,0.5549649000167847,72.1642120013712
beta_VAE,,10.0,0.7940328121185303,64.93298330751713
beta_VAE,,0.1,1.0350396633148193,64.79986650520004


==> results/fig_2a.csv <==
optimization,mse_target,z_channels,val_bpp,val_mse
D_constrained,300.0,16,0.08471610859421744,327.1026676029459
D_constrained,200.0,16,0.15983076482685324,218.32878882922395
D_constrained,150.0,16,0.24265466728291574,164.81665612685484
D_constrained,125.0,16,0.3573988220009829,136.9950587741963
D_constrained,65.0,16,0.5087607559873769,127.34796754595212
D_constrained,60.0,16,0.5118870006282461,127.53106146496317
D_constrained,100.0,16,0.5128504820958699,129.14578185087362
D_constrained,70.0,16,0.5130364009746643,129.66983292967154
D_constrained,80.0,16,0.5182302132455752,129.73275547792954
D_constrained,300.0,32,0.08648096641492221,319.2290148079931
D_constrained,200.0,32,0.15494603714628175,216.5823658810229
D_constrained,150.0,32,0.2332299302508991,164.69244029035832
D_constrained,125.0,32,0.2920796452247572,137.2190855133314
D_constrained,100.0,32,0.37512207701217626,110.54016471163136
D_constrained,80.0,32,0.5167337801807595,88.08816588043169
D_constrained,70.0,32,0.6613111020431729,77.7326426367131
D_constrained,65.0,32,0.8644623622694252,72.534534115348
D_constrained,60.0,32,0.9902744566593114,71.70968136852491


==> results/fig_2b.csv <==
optimization,beta,z_channels,val_bpp,val_mse
beta_VAE,0.1,32,1.0594076764880127,71.70590821288745
beta_VAE,50.0,32,0.5855864503080193,80.41741642072388
beta_VAE,200.0,32,0.2778572952511052,142.14046921256386
beta_VAE,100.0,32,0.4280408300568439,100.61378130571136
beta_VAE,10.0,32,0.8282771585994507,72.1681089263403
beta_VAE,250.0,32,0.2514419118047995,151.05119930098022
beta_VAE,500.0,32,0.12469236894158328,256.511642007974
beta_VAE,750.0,32,0.0903762265072089,309.56090552492054
beta_VAE,0.1,16,0.541825521453631,128.30931072953626
beta_VAE,10.0,16,0.4725565811720587,128.59789210068234
beta_VAE,50.0,16,0.4016301340637161,130.56527518090596
beta_VAE,100.0,16,0.3493922160109956,135.6048453212018
beta_VAE,200.0,16,0.2776128731920309,149.85866513154056
beta_VAE,250.0,16,0.2491403124392939,158.01179155550028
beta_VAE,500.0,16,0.16822469265521814,206.77764493376645
beta_VAE,750.0,16,0.12928270659571714,240.64086591421554


==> results/fig_A1.csv <==
optimization,mse_target,beta,train_bpp,train_psnr
D_constrained,278.758105,,0.08854825049638748,24.662879943847656
D_constrained,234.0,,0.11518114060163498,25.438928604125977
D_constrained,136.435343,,0.2450135052204132,27.820480346679688
D_constrained,128.354589,,0.2662201523780823,28.115894317626953
D_constrained,90.762026,,0.40808388590812683,29.68590545654297
D_constrained,72.164212,,0.590449869632721,30.952735900878906
D_constrained,64.799867,,0.9507308602333069,31.966693878173828
D_constrained,64.932983,,0.9667192101478577,31.922893524169922
beta_VAE,,750.0,0.08905410766601562,24.718507766723633
beta_VAE,,500.0,0.12082522362470627,25.51881217956543
beta_VAE,,250.0,0.23797354102134705,28.132381439208984
beta_VAE,,200.0,0.2633078992366791,28.455081939697266
beta_VAE,,100.0,0.405210018157959,29.93490219116211
beta_VAE,,50.0,0.5549649000167847,31.004396438598633
beta_VAE,,10.0,0.7940328121185303,31.814992904663086
beta_VAE,,0.1,1.0350396633148193,31.928647994995117


==> results/fig_A2.csv <==
optimization,mse_target,beta,val_bpp,val_psnr
D_constrained,278.758105,,0.09543484356793228,24.250215016519032
D_constrained,234.0,,0.12423212211518347,24.99853306010861
D_constrained,136.435343,,0.26369169242537177,27.32566208747748
D_constrained,128.354589,,0.2858033824860095,27.59036815827753
D_constrained,90.762026,,0.4376741722746308,29.13835829988707
D_constrained,72.164212,,0.6267270580208064,30.34577964528295
D_constrained,64.799867,,0.9280444795125355,31.157735523043094
D_constrained,64.932983,,0.9929088152097426,31.156239373196158
beta_VAE,,750.0,0.0903762265072089,24.12355105715573
beta_VAE,,500.0,0.12469236894158328,24.968786706149693
beta_VAE,,250.0,0.2514419118047995,27.491740052661747
beta_VAE,,200.0,0.2778572952511052,27.79856018256115
beta_VAE,,100.0,0.4280408300568439,29.26515771549575
beta_VAE,,50.0,0.5855864503080193,30.2946918786458
beta_VAE,,10.0,0.8282771585994507,31.080825057818874
beta_VAE,,0.1,1.0594076764880127,31.20426077832124

